Prototyping of a multirotor UAV for precision landing under rotor failures

This work presents a prototype of a multirotor aerial vehicle capable of precision landing, even under the effects of rotor failures. The manuscript presents the fault-tolerant techniques and mechanical designs to achieve a fault-tolerant multirotor, and a vision-based navigation system required to achieve a precision landing. Preliminary experimental results will be shown, to validate on one hand the fault-tolerant control vehicle and, on the other hand, the autonomous landing algorithm. Also, a prototype of the fault-tolerant UAV is presented, capable of precise autonomous landing, which will be used in future experiments.

==> LEER.txt <==
IMPORTANTE:

Para trabajos en Español, descomente la 2da línea:
\usepackage[spanish]{babel} 

Comité Organizador JAR 2019
